FRANCIS: Fast Reaction Algorithms for Network Coordination In Switches

Optimizing the reaction to network events, which is critical in tasks such as clock synchronization, multicast, and routing, becomes increasingly challenging as networks grow larger. To improve the reaction time compared to centralized solutions, the theory community has made significant progress in the design of message-passing algorithms that leverage all nodes for distributed computation, and the advent of programmable switches makes it now possible to materialize them. We propose FRANCIS, a framework and associated libraries for running message-passing algorithms on programmable switches. It features primitives that allow easy integration of such algorithms for quickly reacting to network events while optimizing resource consumption. We use FRANCIS to implement event reaction solutions that improve clock synchronization, source-routed multicast, and routing and demonstrate up to 18x reduction in reaction time.

==> github.txt <==
P4-distributed-algorithm@outlook.com
P4-distributed-hotnet

P4-Distributed-Algorithm
https://github.com/P4-Distributed-Algorithm/P4-Distributed-Algorithm.git
